KIC 4150611: A quadruply eclipsing heptuple star system with a g-mode period-spacing pattern Asteroseismic modelling of the g-mode period-spacing pattern

In this work, we aim to estimate the stellar parameters of the primary (Aa) by performing asteroseismic analysis on its period-spacing pattern. We use the C-3PO neural network to perform asteroseismic modelling of the g-mode period-spacing pattern of Aa, discussing the interplay of this information with external constraints from spectroscopy ($T_{\rm eff}$ and $\log(g)$) and eclipse modelling ($R$). To estimate the level of uncertainty due to different frequency extraction and pattern identification processes, we consider four different variations on the period-spacing patterns. To better understand the correlations between and the uncertainty structure of our parameter estimates, we also employed a classical, parameter-based MCMC grid search on four different stellar grids. The best-fitting, externally constrained model to the period-spacing pattern arrives at estimates of the stellar properties for Aa of: $M=1.51 \pm 0.05 M_\odot$, $X_c =0.43 \pm 0.04$, $R=1.66 \pm 0.1 R_\odot$, $f_{\rm ov}=0.010$, $\Omega_c=1.58 \pm 0.01$ d$^{-1}$ with rigid rotation to within the measurement errors, $\log(T_{\rm eff})=3.856 \pm 0.008$ dex, $\log(g)=4.18 \pm 0.04$ dex, and $\log(L)=0.809 \pm 0.005$ dex, which agree well with previous measurements from eclipse modelling, spectroscopy, and the Gaia DR3 luminosity. We find that the near-core properties of the best-fitting asteroseismic models are consistent with external constraints from eclipse modelling and spectroscopy. Aa appears to be a typical example of a $\gamma$ Dor star, fitting well within existing populations. We find that Aa is quasi-rigidly rotating to within the uncertainties, and note that the asteroseismic age estimate for Aa (1100 $\pm$ 100 Myr) is considerably older than the young (35 Myr) age implied by previous isochrone fits to the B binary in the literature. Our MCMC parameter-based grid-search agrees well with our pattern-modelling approach.

==> pics/highres/c3p0_bestmodels.csv <==
M,Xc,R,Z,fov,log_Teff,log_g,log_L
$1.958^{+0.02}_{-0.622}$,$0.07^{+0.625}_{-0.018}$,$3.051^{+0.86}_{-1.793}$,$0.011^{+0.004}_{-0.0}$,$0.01^{+0.019}_{-0.0}$,$3.8554^{+0.0}_{-0.062}$,$3.7612^{+0.6032}_{-0.2299}$,$1.343^{+0.0295}_{-0.8698}$
$1.958^{+0.02}_{-0.566}$,$0.07^{+0.569}_{-0.017}$,$3.051^{+0.164}_{-1.698}$,$0.011^{+0.003}_{-0.0}$,$0.01^{+0.005}_{-0.0}$,$3.8554^{+0.0}_{-0.0109}$,$3.7612^{+0.5581}_{-0.0432}$,$1.343^{+0.0216}_{-0.7621}$
$1.478^{+0.042}_{-0.1}$,$0.471^{+0.013}_{-0.09}$,$1.589^{+0.16}_{-0.038}$,$0.011^{+0.004}_{-0.0}$,$0.011^{+0.015}_{-0.0}$,$3.8537^{+0.0009}_{-0.0241}$,$4.2057^{+0.0113}_{-0.0979}$,$0.7629^{+0.0752}_{-0.0782}$
$1.478^{+0.042}_{-0.035}$,$0.471^{+0.013}_{-0.084}$,$1.589^{+0.158}_{-0.038}$,$0.011^{+0.003}_{-0.0}$,$0.011^{+0.004}_{-0.0}$,$3.8537^{+0.0009}_{-0.0088}$,$4.2057^{+0.0113}_{-0.0788}$,$0.7629^{+0.0752}_{-0.0391}$
$1.693^{+0.297}_{-0.367}$,$0.185^{+0.512}_{-0.132}$,$2.375^{+1.014}_{-1.099}$,$0.013^{+0.002}_{-0.002}$,$0.01^{+0.009}_{-0.0}$,$3.8434^{+0.0112}_{-0.019}$,$3.9158^{+0.4379}_{-0.25}$,$1.0765^{+0.2985}_{-0.5963}$
$1.471^{+0.519}_{-0.091}$,$0.495^{+0.149}_{-0.436}$,$1.553^{+1.612}_{-0.212}$,$0.011^{+0.004}_{-0.0}$,$0.01^{+0.005}_{-0.0}$,$3.8544^{+0.0002}_{-0.0099}$,$4.2234^{+0.1}_{-0.4869}$,$0.7447^{+0.6304}_{-0.1775}$
$1.471^{+0.05}_{-0.04}$,$0.495^{+0.0}_{-0.098}$,$1.553^{+0.175}_{-0.003}$,$0.011^{+0.004}_{-0.0}$,$0.01^{+0.006}_{-0.0}$,$3.8544^{+0.0002}_{-0.0126}$,$4.2234^{+0.0}_{-0.0857}$,$0.7447^{+0.0927}_{-0.0363}$
$1.471^{+0.05}_{-0.032}$,$0.495^{+0.0}_{-0.098}$,$1.553^{+0.175}_{-0.003}$,$0.011^{+0.004}_{-0.0}$,$0.01^{+0.005}_{-0.0}$,$3.8544^{+0.0002}_{-0.0084}$,$4.2234^{+0.0}_{-0.0781}$,$0.7447^{+0.0927}_{-0.0194}$
$1.512^{+0.487}_{-0.187}$,$0.424^{+0.275}_{-0.374}$,$1.678^{+2.586}_{-0.43}$,$0.011^{+0.004}_{-0.0}$,$0.01^{+0.02}_{-0.0}$,$3.8558^{+0.0086}_{-0.0639}$,$4.1681^{+0.1995}_{-0.6915}$,$0.8188^{+0.6574}_{-0.3604}$
$1.512^{+0.477}_{-0.127}$,$0.424^{+0.273}_{-0.368}$,$1.678^{+1.689}_{-0.363}$,$0.011^{+0.004}_{-0.0}$,$0.01^{+0.02}_{-0.0}$,$3.8558^{+0.0086}_{-0.0115}$,$4.1681^{+0.1762}_{-0.488}$,$0.8188^{+0.5865}_{-0.259}$
$1.512^{+0.047}_{-0.094}$,$0.424^{+0.125}_{-0.053}$,$1.678^{+0.069}_{-0.126}$,$0.011^{+0.004}_{-0.0}$,$0.01^{+0.02}_{-0.0}$,$3.8558^{+0.0086}_{-0.0147}$,$4.1681^{+0.0591}_{-0.0481}$,$0.8188^{+0.059}_{-0.1058}$
$1.512^{+0.047}_{-0.071}$,$0.424^{+0.125}_{-0.035}$,$1.678^{+0.069}_{-0.126}$,$0.011^{+0.004}_{-0.0}$,$0.01^{+0.02}_{-0.0}$,$3.8558^{+0.0086}_{-0.011}$,$4.1681^{+0.0591}_{-0.0405}$,$0.8188^{+0.059}_{-0.0873}$
$1.506^{+0.491}_{-0.164}$,$0.434^{+0.26}_{-0.376}$,$1.659^{+1.544}_{-0.394}$,$0.011^{+0.004}_{-0.0}$,$0.01^{+0.005}_{-0.0}$,$3.8561^{+0.0023}_{-0.0252}$,$4.1764^{+0.1851}_{-0.4517}$,$0.8087^{+0.5706}_{-0.3264}$
$1.506^{+0.491}_{-0.129}$,$0.434^{+0.235}_{-0.376}$,$1.659^{+1.544}_{-0.342}$,$0.011^{+0.004}_{-0.0}$,$0.01^{+0.004}_{-0.0}$,$3.8561^{+0.0023}_{-0.0118}$,$4.1764^{+0.1617}_{-0.4503}$,$0.8087^{+0.5706}_{-0.2635}$
$1.506^{+0.0}_{-0.075}$,$0.434^{+0.034}_{-0.045}$,$1.659^{+0.068}_{-0.09}$,$0.011^{+0.004}_{-0.0}$,$0.01^{+0.004}_{-0.0}$,$3.8561^{+0.0}_{-0.0137}$,$4.1764^{+0.03}_{-0.0443}$,$0.8087^{+0.0062}_{-0.0825}$
$1.506^{+0.0}_{-0.071}$,$0.434^{+0.034}_{-0.045}$,$1.659^{+0.068}_{-0.09}$,$0.011^{+0.004}_{-0.0}$,$0.01^{+0.004}_{-0.0}$,$3.8561^{+0.0}_{-0.0116}$,$4.1764^{+0.03}_{-0.0443}$,$0.8087^{+0.0062}_{-0.0807}$


==> pics/highres/c3p0_bestmodelstightR.csv <==
M,Xc,R,Z,fov,log_Teff,log_g,log_L
$1.958^{+0.02}_{-0.622}$,$0.07^{+0.625}_{-0.018}$,$3.051^{+0.86}_{-1.793}$,$0.011^{+0.004}_{-0.0}$,$0.01^{+0.019}_{-0.0}$,$3.8554^{+0.0}_{-0.062}$,$3.7612^{+0.6032}_{-0.2299}$,$1.343^{+0.0295}_{-0.8698}$
$1.958^{+0.02}_{-0.566}$,$0.07^{+0.569}_{-0.017}$,$3.051^{+0.164}_{-1.698}$,$0.011^{+0.003}_{-0.0}$,$0.01^{+0.005}_{-0.0}$,$3.8554^{+0.0}_{-0.0109}$,$3.7612^{+0.5581}_{-0.0432}$,$1.343^{+0.0216}_{-0.7621}$
$1.459^{+0.061}_{-0.081}$,$0.424^{+0.06}_{-0.043}$,$1.644^{+0.104}_{-0.093}$,$0.014^{+0.001}_{-0.003}$,$0.011^{+0.015}_{-0.0}$,$3.8466^{+0.0079}_{-0.017}$,$4.1703^{+0.0467}_{-0.0624}$,$0.7656^{+0.0725}_{-0.0809}$
$1.459^{+0.061}_{-0.016}$,$0.424^{+0.06}_{-0.037}$,$1.644^{+0.103}_{-0.093}$,$0.014^{+0.0}_{-0.003}$,$0.011^{+0.004}_{-0.0}$,$3.8466^{+0.0079}_{-0.0018}$,$4.1703^{+0.0467}_{-0.0434}$,$0.7656^{+0.0725}_{-0.0418}$
$1.693^{+0.297}_{-0.367}$,$0.185^{+0.512}_{-0.132}$,$2.375^{+1.014}_{-1.099}$,$0.013^{+0.002}_{-0.002}$,$0.01^{+0.009}_{-0.0}$,$3.8434^{+0.0112}_{-0.019}$,$3.9158^{+0.4379}_{-0.25}$,$1.0765^{+0.2985}_{-0.5963}$
$1.471^{+0.519}_{-0.091}$,$0.495^{+0.149}_{-0.436}$,$1.553^{+1.612}_{-0.212}$,$0.011^{+0.004}_{-0.0}$,$0.01^{+0.005}_{-0.0}$,$3.8544^{+0.0002}_{-0.0099}$,$4.2234^{+0.1}_{-0.4869}$,$0.7447^{+0.6304}_{-0.1775}$
$1.494^{+0.027}_{-0.063}$,$0.437^{+0.058}_{-0.04}$,$1.65^{+0.078}_{-0.1}$,$0.011^{+0.004}_{-0.0}$,$0.011^{+0.005}_{-0.001}$,$3.8546^{+0.0}_{-0.0128}$,$4.1778^{+0.0456}_{-0.04}$,$0.7952^{+0.0421}_{-0.0869}$
$1.494^{+0.027}_{-0.055}$,$0.437^{+0.058}_{-0.04}$,$1.65^{+0.078}_{-0.1}$,$0.011^{+0.004}_{-0.0}$,$0.011^{+0.003}_{-0.001}$,$3.8546^{+0.0}_{-0.0086}$,$4.1778^{+0.0456}_{-0.0325}$,$0.7952^{+0.0421}_{-0.07}$
$1.512^{+0.487}_{-0.187}$,$0.424^{+0.275}_{-0.374}$,$1.678^{+2.586}_{-0.43}$,$0.011^{+0.004}_{-0.0}$,$0.01^{+0.02}_{-0.0}$,$3.8558^{+0.0086}_{-0.0639}$,$4.1681^{+0.1995}_{-0.6915}$,$0.8188^{+0.6574}_{-0.3604}$
$1.512^{+0.477}_{-0.127}$,$0.424^{+0.273}_{-0.368}$,$1.678^{+1.689}_{-0.363}$,$0.011^{+0.004}_{-0.0}$,$0.01^{+0.02}_{-0.0}$,$3.8558^{+0.0086}_{-0.0115}$,$4.1681^{+0.1762}_{-0.488}$,$0.8188^{+0.5865}_{-0.259}$
$1.492^{+0.067}_{-0.074}$,$0.441^{+0.108}_{-0.07}$,$1.639^{+0.109}_{-0.086}$,$0.012^{+0.003}_{-0.001}$,$0.01^{+0.02}_{-0.0}$,$3.8556^{+0.0089}_{-0.0145}$,$4.1831^{+0.0441}_{-0.0631}$,$0.7925^{+0.0853}_{-0.0795}$
$1.492^{+0.067}_{-0.051}$,$0.441^{+0.108}_{-0.052}$,$1.639^{+0.109}_{-0.086}$,$0.012^{+0.003}_{-0.001}$,$0.01^{+0.02}_{-0.0}$,$3.8556^{+0.0089}_{-0.0108}$,$4.1831^{+0.0441}_{-0.0555}$,$0.7925^{+0.0853}_{-0.061}$
$1.506^{+0.491}_{-0.164}$,$0.434^{+0.26}_{-0.376}$,$1.659^{+1.544}_{-0.394}$,$0.011^{+0.004}_{-0.0}$,$0.01^{+0.005}_{-0.0}$,$3.8561^{+0.0023}_{-0.0252}$,$4.1764^{+0.1851}_{-0.4517}$,$0.8087^{+0.5706}_{-0.3264}$
$1.506^{+0.491}_{-0.129}$,$0.434^{+0.235}_{-0.376}$,$1.659^{+1.544}_{-0.342}$,$0.011^{+0.004}_{-0.0}$,$0.01^{+0.004}_{-0.0}$,$3.8561^{+0.0023}_{-0.0118}$,$4.1764^{+0.1617}_{-0.4503}$,$0.8087^{+0.5706}_{-0.2635}$
$1.455^{+0.051}_{-0.024}$,$0.434^{+0.034}_{-0.045}$,$1.632^{+0.094}_{-0.063}$,$0.014^{+0.001}_{-0.003}$,$0.012^{+0.003}_{-0.001}$,$3.8463^{+0.0098}_{-0.0039}$,$4.1756^{+0.0308}_{-0.0434}$,$0.7589^{+0.056}_{-0.0327}$
$1.455^{+0.051}_{-0.02}$,$0.434^{+0.034}_{-0.045}$,$1.632^{+0.094}_{-0.063}$,$0.014^{+0.001}_{-0.003}$,$0.012^{+0.003}_{-0.001}$,$3.8463^{+0.0098}_{-0.0018}$,$4.1756^{+0.0308}_{-0.0434}$,$0.7589^{+0.056}_{-0.0309}$


==> pics/highres/nearest_mesa_bestmodels.csv <==
M,Xc,R,fov,Z,log(Teff),log(g),log(L),Age,Mc,log(Tc),log(Rhoc),log(Pc),log(Yc),dP_dipole,Omega_crit
1.966999999999993,0.06955054095603981,1.8209666332907632,0.0104,0.011,4.041899809174757,4.21079061895587,1.6416855398312151,833.65200612461,0.0,7.55777961591409,2.788059598161333,18.19372963233674,0.9304483759139464,0.007933908597994619,0.00019489874698935938
1.966999999999993,0.06955054095603981,1.8209666332907632,0.0104,0.011,4.041899809174757,4.21079061895587,1.6416855398312151,833.65200612461,0.0,7.55777961591409,2.788059598161333,18.19372963233674,0.9304483759139464,0.007933908597994619,0.00019489874698935938
1.485999999999996,0.472319881878647,1.5661585291435791,0.0241,0.011,3.8751697124045066,4.219804615598821,0.8438326166108878,1284.1367612369645,0.10592663430925373,7.33699252381284,2.1037712812658285,17.488114162244543,0.5276770711816187,0.028457310023248306,0.000212348491123941
1.485999999999996,0.472319881878647,1.5661585291435791,0.0241,0.011,3.8751697124045066,4.219804615598821,0.8438326166108878,1284.1367612369645,0.10592663430925373,7.33699252381284,2.1037712812658285,17.488114162244543,0.5276770711816187,0.028457310023248306,0.000212348491123941
1.6859999999999948,0.1861657882674793,1.719070591142356,0.0165,0.011,3.9543003531181067,4.193589628064889,1.2412711610205553,1233.4849362855284,0.0,7.438117326625244,2.5071552934418504,17.861309155516167,0.8138329935003534,0.011342485277021055,0.0001966584854859163
1.48099312978159,0.49330217514650804,1.5497880798067747,0.0241,0.011,3.874196212229917,4.22896703821466,0.8308118084030189,1199.190903345522,0.11114710287142923,7.330351046336054,2.0853280048434737,17.471304618477063,0.506694271555336,0.02932900527346217,0.00021573076949681167
1.48099312978159,0.49330217514650804,1.5497880798067747,0.0241,0.011,3.874196212229917,4.22896703821466,0.8308118084030189,1199.190903345522,0.11114710287142923,7.330351046336054,2.0853280048434737,17.471304618477063,0.506694271555336,0.02932900527346217,0.00021573076949681167
1.48099312978159,0.49330217514650804,1.5497880798067747,0.0241,0.011,3.874196212229917,4.22896703821466,0.8308118084030189,1199.190903345522,0.11114710287142923,7.330351046336054,2.0853280048434737,17.471304618477063,0.506694271555336,0.02932900527346217,0.00021573076949681167
1.502999999999996,0.42351894294044284,1.541020584341074,0.0121,0.011,3.8814359264078004,4.238858175761253,0.8548429125067663,1096.87519944401,0.020662895877323777,7.336983639351393,2.1482397040484806,17.512593565541295,0.5764790101414147,0.022807875341651795,0.00021882130286458274
1.502999999999996,0.42351894294044284,1.541020584341074,0.0121,0.011,3.8814359264078004,4.238858175761253,0.8548429125067663,1096.87519944401,0.020662895877323777,7.336983639351393,2.1482397040484806,17.512593565541295,0.5764790101414147,0.022807875341651795,0.00021882130286458274
1.502999999999996,0.42351894294044284,1.541020584341074,0.0121,0.011,3.8814359264078004,4.238858175761253,0.8548429125067663,1096.87519944401,0.020662895877323777,7.336983639351393,2.1482397040484806,17.512593565541295,0.5764790101414147,0.022807875341651795,0.00021882130286458274
1.502999999999996,0.42351894294044284,1.541020584341074,0.0121,0.011,3.8814359264078004,4.238858175761253,0.8548429125067663,1096.87519944401,0.020662895877323777,7.336983639351393,2.1482397040484806,17.512593565541295,0.5764790101414147,0.022807875341651795,0.00021882130286458274
1.502999999999996,0.434143474897761,1.5358769425045278,0.0121,0.011,3.8810169584264944,4.241773525926629,0.8502630019154476,1069.8807288708267,0.026550756973460855,7.335080308326784,2.1380097936468325,17.504909295786987,0.5658543270596256,0.023496743816618013,0.00021992433338427462
1.502999999999996,0.434143474897761,1.5358769425045278,0.0121,0.011,3.8810169584264944,4.241773525926629,0.8502630019154476,1069.8807288708267,0.026550756973460855,7.335080308326784,2.1380097936468325,17.504909295786987,0.5658543270596256,0.023496743816618013,0.00021992433338427462
1.502999999999996,0.434143474897761,1.5358769425045278,0.0121,0.011,3.8810169584264944,4.241773525926629,0.8502630019154476,1069.8807288708267,0.026550756973460855,7.335080308326784,2.1380097936468325,17.504909295786987,0.5658543270596256,0.023496743816618013,0.00021992433338427462
1.502999999999996,0.434143474897761,1.5358769425045278,0.0121,0.011,3.8810169584264944,4.241773525926629,0.8502630019154476,1069.8807288708267,0.026550756973460855,7.335080308326784,2.1380097936468325,17.504909295786987,0.5658543270596256,0.023496743816618013,0.00021992433338427462


==> pics/highres/nearest_mesa_bestmodelstightR.csv <==
M,Xc,R,fov,Z,log(Teff),log(g),log(L),Age,Mc,log(Tc),log(Rhoc),log(Pc),log(Yc),dP_dipole,Omega_crit
1.966999999999993,0.06955054095603981,1.8209666332907632,0.0104,0.014,4.041899809174757,4.21079061895587,1.6416855398312151,833.65200612461,0.0,7.55777961591409,2.788059598161333,18.19372963233674,0.9304483759139464,0.007933908597994619,0.00019489874698935938
1.966999999999993,0.06955054095603981,1.8209666332907632,0.0104,0.014,4.041899809174757,4.21079061895587,1.6416855398312151,833.65200612461,0.0,7.55777961591409,2.788059598161333,18.19372963233674,0.9304483759139464,0.007933908597994619,0.00019489874698935938
1.4579999999999962,0.4257417114335566,1.5344281095183319,0.0134,0.014,3.8671428583602845,4.2293767940120155,0.7939468522027243,1205.2336393706137,0.024599821916899144,7.327108487505276,2.145352655190242,17.500785001684537,0.574255784622443,0.023264569860211984,0.00021691014049791176
1.4579999999999962,0.4257417114335566,1.5344281095183319,0.0134,0.014,3.8671428583602845,4.2293767940120155,0.7939468522027243,1205.2336393706137,0.024599821916899144,7.327108487505276,2.145352655190242,17.500785001684537,0.574255784622443,0.023264569860211984,0.00021691014049791176
1.6859999999999948,0.1861657882674793,1.719070591142356,0.0165,0.014,3.9543003531181067,4.193589628064889,1.2412711610205553,1233.4849362855284,0.0,7.438117326625244,2.5071552934418504,17.861309155516167,0.8138329935003534,0.011342485277021055,0.0001966584854859163
1.48099312978159,0.49330217514650804,1.5497880798067747,0.0241,0.014,3.874196212229917,4.22896703821466,0.8308118084030189,1199.190903345522,0.11114710287142923,7.330351046336054,2.0853280048434737,17.471304618477063,0.506694271555336,0.02932900527346217,0.00021573076949681167
1.502999999999996,0.434143474897761,1.5358769425045278,0.0121,0.014,3.8810169584264944,4.241773525926629,0.8502630019154476,1069.8807288708267,0.026550756973460855,7.335080308326784,2.1380097936468325,17.504909295786987,0.5658543270596256,0.023496743816618013,0.00021992433338427462
1.502999999999996,0.434143474897761,1.5358769425045278,0.0121,0.014,3.8810169584264944,4.241773525926629,0.8502630019154476,1069.8807288708267,0.026550756973460855,7.335080308326784,2.1380097936468325,17.504909295786987,0.5658543270596256,0.023496743816618013,0.00021992433338427462
1.502999999999996,0.42351894294044284,1.541020584341074,0.0121,0.014,3.8814359264078004,4.238858175761253,0.8548429125067663,1096.87519944401,0.020662895877323777,7.336983639351393,2.1482397040484806,17.512593565541295,0.5764790101414147,0.022807875341651795,0.00021882130286458274
1.502999999999996,0.42351894294044284,1.541020584341074,0.0121,0.014,3.8814359264078004,4.238858175761253,0.8548429125067663,1096.87519944401,0.020662895877323777,7.336983639351393,2.1482397040484806,17.512593565541295,0.5764790101414147,0.022807875341651795,0.00021882130286458274
1.5019833544687913,0.44457276067018076,1.5307651424539226,0.0121,0.014,3.880600492322922,4.244680574926365,0.845701424797504,1042.4487008201158,0.03212386259184471,7.333071770699778,2.1282361937092853,17.497439572449082,0.5554248783987173,0.02412843128684056,0.00022102975226749068
1.5019833544687913,0.44457276067018076,1.5307651424539226,0.0121,0.014,3.880600492322922,4.244680574926365,0.845701424797504,1042.4487008201158,0.03212386259184471,7.333071770699778,2.1282361937092853,17.497439572449082,0.5554248783987173,0.02412843128684056,0.00022102975226749068
1.502999999999996,0.434143474897761,1.5358769425045278,0.0121,0.014,3.8810169584264944,4.241773525926629,0.8502630019154476,1069.8807288708267,0.026550756973460855,7.335080308326784,2.1380097936468325,17.504909295786987,0.5658543270596256,0.023496743816618013,0.00021992433338427462
1.502999999999996,0.434143474897761,1.5358769425045278,0.0121,0.014,3.8810169584264944,4.241773525926629,0.8502630019154476,1069.8807288708267,0.026550756973460855,7.335080308326784,2.1380097936468325,17.504909295786987,0.5658543270596256,0.023496743816618013,0.00021992433338427462
1.4579999999999962,0.4352514130012495,1.5294555220132982,0.0134,0.014,3.8668133759553474,4.2322067562163115,0.7898095345512408,1177.8265683005714,0.029129783011074124,7.325250861921971,2.136378861928666,17.493929312440144,0.5647459161258369,0.023828072748916143,0.00021797148539548825
1.4579999999999962,0.4352514130012495,1.5294555220132982,0.0134,0.014,3.8668133759553474,4.2322067562163115,0.7898095345512408,1177.8265683005714,0.029129783011074124,7.325250861921971,2.136378861928666,17.493929312440144,0.5647459161258369,0.023828072748916143,0.00021797148539548825


==> readme.txt <==
%                                                             readme.txt
% AA LaTeX class for Astronomy & Astrophysics
% read-me file
%                                                 (c) EDP Sciences, 2016
%                                            tex-support@edpsciences.org
%-----------------------------------------------------------------------
%
The following files are part of the macro package AA

  readme.txt      This file
  aa.cls          The document class file
  aadoc.pdf       User's Guide
  aa.dem          Example of an article (LaTeX source)


  bibtex/       Directory for BIBTeX style
   aa.bst       Bibliography style file
   natnotes.pdf Brief reference sheet for Natbib

All files are compressed in a single archive: aa-package.zip

%---------------------------------------------------------------------
%                            Main changes in the previous 8.x versions 
%---------------------------------------------------------------------

A&A accepts TeX files designed for LaTeX  as well as PDFLaTeX.
Depending on your preferred LaTeX engine (LaTeX or pdfLaTeX), figures 
should be sent as encapsulated PostScript files or in any other format 
as PDF, JPG, TIF, BMP, and GIF (compatible with pdfLaTeX).
The new macro does not include the classes traditabstract and structabstract
anymore. They are replaced by the command \abstract. 
See new instructions for details.

The aa class supports now the "e-prints" command with BibTeX. 
Two new LaTeX commands, \LEm{a note in the margin} and \LEt{note within the text}
have been added.
See the A&A Author's guide on the Web site for more information.
  
To enable compatibility with 7.x versions, an option has been 
added.
If you don't write structured references (according to
the author-year natbib style), use this option:
\documentclass[bibyear]{aa} 

%-----------------------------------------------------------------------
% Tips 
%-----------------------------------------------------------------------
% How to add in-text citation clickers that link to the corresponding
% ADS abstract pages.
%-----------------------------------------------------------------------

This is a latex recipe to turn the in-text citations into clickers (in
xdvi and the pdf or html output file) that link into ADS, opening the
corresponding abstract page in the browser.  In this manner, an
on-screen reader of your paper may open the cited abstract or download
the cited paper in parallel to reading your paper, without jumping to
the reference list of the latter.

Insert the following commands into the preamble of your latex file:
----------------------------------------
\usepackage{natbib,twoopt}
\usepackage[breaklinks=true]{hyperref} %% to avoid \citeads line fills
\bibpunct{(}{)}{;}{a}{}{,}             %% natbib format for A&A and ApJ
\makeatletter
  \newcommandtwoopt{\citeads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citealp[#1][#2]{#3}}}
  \newcommandtwoopt{\citepads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citep[#1][#2]{#3}}}
  \newcommandtwoopt{\citetads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citet[#1][#2]{#3}}}
  \newcommandtwoopt{\citeyearads}[3][][]%
    {\href{http://adsabs.harvard.edu/abs/#3}
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citeyear[#1][#2]{#3}}}
\makeatother
-------------------------------------------

Usage: use ADS biblabels and enter one per \citeads command, as in:

---------------------------
The existence of two emission features in the solar spectrum near
12~$\mu$m was announced by
\citetads{1981ApJ...247L..97M}. %% Murcray+others, MgI features
We explained them long ago
\citepads[see][]{1992A&A...253..567C}, %% Carlsson+Rutten+Shchukina MgI
using the standard model of the solar atmosphere formulated in the
monumental papers by Vernazza et al.\
(\citeyearads{1973ApJ...184..605V}, % VALI
 \citeyearads{1976ApJS...30....1V}, % VALII
 \citeyearads{1981ApJS...45..635V}). % VALIII
---------------------------

This trick was initially contributed by Robert J. Rutten.  The above
example of its usage is taken from his latex manual and template for
students at
http://www.staff.science.uu.nl/~rutte101/Report_recipe.html
%----------------------------------------------------------------------

